Deep Attention Recurrent Q-Network

A deep learning approach to reinforcement learning led to a general learner able to train on visual input to play a variety of arcade games at the human and superhuman levels. Its creators at the Google DeepMind's team called the approach: Deep Q-Network (DQN). We present an extension of DQN by "soft" and "hard" attention mechanisms. Tests of the proposed Deep Attention Recurrent Q-Network (DARQN) algorithm on multiple Atari 2600 games show level of performance superior to that of DQN. Moreover, built-in attention mechanisms allow a direct online monitoring of the training process by highlighting the regions of the game screen the agent is focusing on when making decisions.

==> breakout_result/darqn_hard.txt <==
0.755	
1.286	
2.190	
3.293	
2.000	
1.731	
0.825	
1.659	
1.101	
1.971	
2.057	
3.805	
2.316	
2.644	
2.233	
6.594	
8.104	
4.105	
7.206	
9.400	
12.290	
10.821	
9.453	
11.766	
8.325	
9.434	
4.712	
10.406	
10.118	
3.634	
5.514	
5.190	
4.676	
3.816	
6.359	
6.429	
6.684	
4.977	
7.389	
4.757	
4.795	
5.889	
3.875	
6.683	
7.571	
8.605	
8.250	
3.044	
8.595	
7.098	
6.610	
10.500	
5.950	
8.257	
9.167	
7.529	
3.923	
8.500	
8.086	
8.000	
8.684	
9.469	
8.057	
12.300	
8.361	
7.600	
8.375	
9.425	
8.068	
11.380	
9.611	
8.216	
11.929	
13.303	
12.182	
7.581	
13.714	
7.421	
11.545	
8.870	
17.529	
17.229	
19.613	
18.143	
14.651	
14.643	
8.000	
17.893	
14.000	
14.568	
14.771	
16.243	
20.394	
19.640	
18.857	
16.378	
19.806	
17.514	
16.595	
18.912	

==> breakout_result/darqn_hard10.txt <==
1.646
2.304
2.826
1.043
1.186
0.832
2.050
0.969
0.868
1.800
2.775
2.630
2.595
1.628
0.836
4.111
5.684
7.625
11.132
15.897
17.833
12.966
9.372
8.644
10.096
9.583
15.184
13.553
14.628
17.410
7.983
18.514
17.595
15.500
22.143
19.788
12.977
16.316
12.500
24.333
15.756
17.865
19.909
13.119
22.935
19.946
32.259
31.000
37.833
35.160
46.273
33.889
31.577
40.750
44.667
27.071
36.320
36.000
37.417
18.861
42.174
36.375
43.682
37.250
28.852
17.850
50.526
32.385
30.179
38.720
29.615
42.864
42.739
42.045
32.107
44.250
37.360
26.345
17.053
31.308
34.800
27.633
35.080
31.370
35.615
36.080
38.292
35.769
37.680
49.318
39.435
42.261
28.345
36.440
40.720
36.692
39.440
36.808
29.556
45.091

==> breakout_result/darqn_hard8.txt <==
1.006
0.891
1.805
0.759
2.157
2.405
0.792
0.960
1.833
1.870
5.812
5.283
8.357
5.078
13.657
14.531
12.143
13.657
19.417
14.641
17.081
14.775
16.579
24.032
19.611
24.121
15.829
9.429
27.069
15.677
23.212
18.231
24.826
26.577
23.000
22.353
21.606
26.680
28.560
27.462
28.655
20.714
26.290
32.250
28.929
29.067
23.344
28.893
13.930
30.577
25.355
28.679
32.731
26.276
32.036
34.308
29.467
28.929
31.462
25.065
34.269
28.929
34.923
27.655
25.452
27.214
31.481
19.553
35.640
21.405
36.880
30.286
33.630
32.778
21.486
31.704
40.333
46.952
45.667
40.609
40.952
41.000
34.520
23.258
38.455
45.045
42.913
40.818
46.364
50.650
46.391
46.857
52.200
45.136
44.714
43.227
36.292
40.739
44.727
53.300

==> breakout_result/darqn_soft.txt <==
3.132	
0.939	
2.244	
3.304	
0.896	
4.395	
0.896	
0.796	
2.905	
2.702	
1.886	
0.994	
0.468	
1.393	
1.930	
0.684	
2.288	
2.033	
3.409	
4.157	
3.755	
5.400	
5.087	
4.043	
5.884	
5.432	
5.978	
4.662	
4.568	
5.944	
4.194	
5.511	
6.250	
4.929	
6.950	
6.415	
7.116	
6.227	
5.410	
5.200	
6.192	
6.780	
6.804	
6.585	
7.271	
6.341	
5.673	
4.854	
7.932	
5.800	
6.476	
5.281	
5.680	
6.386	
6.316	
6.850	
6.475	
8.275	
7.718	
5.375	
5.262	
7.647	
9.684	
9.211	
9.805	
6.320	
7.418	
7.891	
9.714	
6.298	
9.974	
8.902	
8.311	
7.820	
7.927	
9.500	
7.540	
11.256	
9.137	
9.500	
8.630	
8.810	
9.019	
9.537	
9.510	
6.397	
6.208	
5.182	
8.913	
9.646	
10.000	
6.954	
8.322	
8.271	
9.105	
4.792	
5.474	
8.190	
8.185	
7.136	

==> breakout_result/darqn_soft10_lr001.txt <==
1.711
1.286
2.300
3.511
0.896
4.707
3.070
0.625
2.511
2.468
2.442
3.106
4.878
2.122
2.360
1.000
0.826
1.362
2.119
2.345
3.843
5.288
2.730
3.886
6.064
5.533
5.700
4.788
5.115
7.140
5.792
7.857
8.371
6.574
6.072
8.328
8.145
7.277
9.103
10.736
11.077
12.787
12.537
12.237
15.081
12.372
11.176
14.606
12.370
14.725
20.344
22.562
26.483
30.478
30.889
27.429
25.655
36.304
33.583
20.281
39.091
34.480
35.769
32.308
36.667
29.741
22.294
30.036
38.870
42.609
46.762
44.455
47.000
56.211
59.368
47.714
36.696
52.050
47.762
62.750
51.714
49.810
48.619
57.550
55.524
64.053
54.000
56.000
39.760
57.400
58.700
60.381
50.318
51.870
62.545
56.952
75.158
83.895
68.211
48.000

==> breakout_result/darqn_soft10_lr01.txt <==
2.093
0.851
1.694
3.415
0.970
2.549
1.000
2.755
1.742
4.442
18.296
18.000
31.385
18.270
0.472
1.407
12.080
32.840
48.273
39.409
46.952
52.850
43.783
51.750
42.826
45.522
54.650
59.158
55.300
57.500
60.450
58.750
76.111
59.895
49.955
46.304
55.250
51.700
58.895
52.190
52.150
52.750
52.045
57.389
57.105
72.500
60.600
53.500
62.105
50.905
42.864
58.950
57.684
63.789
60.400
51.524
56.667
68.450
69.444
47.500
63.263
65.737
57.905
54.591
59.500
64.350
26.516
70.895
66.684
60.105
73.556
82.250
25.310
94.000
91.842
72.526
69.250
77.158
39.036
77.611
93.611
81.700
92.833
80.053
41.379
99.053
86.722
114.118
64.600
99.267
69.000
74.048
63.429
104.952
104.529
69.000
123.842
93.167
108.941
107.368

==> breakout_result/dqn.txt <==
mean,1.721,stdev,3.305,games,43
mean,0.696,stdev,1.645,games,46
mean,1.111,stdev,2.269,games,45
mean,0.939,stdev,1.281,games,164
mean,1.884,stdev,3.705,games,43
mean,0.804,stdev,1.112,games,168
mean,1.977,stdev,4.206,games,43
mean,2.571,stdev,4.115,games,42
mean,3.211,stdev,4.307,games,38
mean,1.068,stdev,1.57,games,161
mean,2.167,stdev,3.833,games,48
mean,0.776,stdev,1.272,games,170
mean,3.073,stdev,4.321,games,41
mean,1.854,stdev,4.136,games,48
mean,0.831,stdev,1.007,games,166
mean,0.747,stdev,0.871,games,170
mean,1.744,stdev,3.53,games,39
mean,1.957,stdev,3.753,games,46
mean,0.488,stdev,1.055,games,43
mean,1.317,stdev,3.221,games,41
mean,1.09,stdev,0.897,games,156
mean,1.794,stdev,0.891,games,141
mean,0.846,stdev,1.075,games,169
mean,1.511,stdev,3.647,games,47
mean,2.6,stdev,2.446,games,55
mean,1.957,stdev,2.26,games,46
mean,5.676,stdev,5.467,games,37
mean,6.225,stdev,5.38,games,40
mean,4.659,stdev,5.407,games,41
mean,5.571,stdev,5.705,games,42
mean,5.167,stdev,2.97,games,48
mean,9,stdev,4.188,games,36
mean,12,stdev,4.936,games,34
mean,12.5,stdev,4.899,games,32
mean,7.852,stdev,3.898,games,61
mean,11.068,stdev,3.926,games,44
mean,10.059,stdev,3.701,games,51
mean,11.48,stdev,4.892,games,50
mean,12.225,stdev,4.048,games,40
mean,12.324,stdev,3.52,games,37
mean,13.514,stdev,3.275,games,35
mean,13.276,stdev,3.358,games,29
mean,19,stdev,8.307,games,33
mean,19.84,stdev,10.011,games,25
mean,15.615,stdev,4.455,games,26
mean,18.929,stdev,8.611,games,28
mean,19.667,stdev,6.27,games,27
mean,20.133,stdev,6.09,games,30
mean,19.375,stdev,6.96,games,32
mean,21.765,stdev,7.237,games,34
mean,24,stdev,11.218,games,25
mean,26.037,stdev,10.353,games,27
mean,28.045,stdev,14.221,games,22
mean,28.786,stdev,11.272,games,28
mean,30.259,stdev,11.224,games,27
mean,36.909,stdev,16.265,games,22
mean,46.684,stdev,21.797,games,19
mean,42.1,stdev,18.728,games,20
mean,45.261,stdev,16.63,games,23
mean,33.458,stdev,9.686,games,24
mean,42.333,stdev,13.962,games,18
mean,38,stdev,17.959,games,24
mean,49.545,stdev,17.377,games,22
mean,52.1,stdev,15.273,games,20
mean,45.222,stdev,22.357,games,18
mean,49.4,stdev,18.449,games,20
mean,55.556,stdev,15.198,games,18
mean,65.105,stdev,19.728,games,19
mean,58.4,stdev,20.025,games,20
mean,68.765,stdev,21.58,games,17
mean,66.25,stdev,42.341,games,20
mean,67.368,stdev,18.777,games,19
mean,54.955,stdev,26.727,games,22
mean,76.833,stdev,27.996,games,18
mean,137.529,stdev,85.411,games,17
mean,70.3,stdev,52.581,games,20
mean,96.667,stdev,40.539,games,15
mean,101.062,stdev,59.433,games,16
mean,82.118,stdev,41.816,games,17
mean,84,stdev,26.67,games,18
mean,115.5,stdev,74.077,games,16
mean,138.143,stdev,70.441,games,14
mean,145.8,stdev,81.425,games,15
mean,143.867,stdev,66.873,games,15
mean,183,stdev,69.502,games,15
mean,161.467,stdev,74.597,games,15
mean,154.667,stdev,79.859,games,15
mean,154.8,stdev,76.477,games,15
mean,238.143,stdev,91.732,games,14
mean,230.429,stdev,60.858,games,14
mean,203.643,stdev,71.317,games,14
mean,241,stdev,61.671,games,13
mean,214.5,stdev,65.051,games,14
mean,200.571,stdev,66.476,games,14
mean,195.467,stdev,93.933,games,15
mean,214.846,stdev,72.682,games,13
mean,231.071,stdev,67.707,games,14
mean,164.056,stdev,95.591,games,18
mean,155.733,stdev,65.442,games,15
mean,195.667,stdev,88.689,games,15

==> breakout_result/drqn.txt <==
2.2 1.13529
3.3 1.82878
7.6 2.91357
10 5.12076
12.7 4.57165
14.4 2.319
14.5 2.91548
13 3.80058
16.1 4.60555
14 3.91578
15.4 3.1693
17.9 3.98469
18.3 3.19896
20.8 12.4882
21.2 6.67999
19.8 8.33733
23.9 6.24411
23.5 7.70642
29.4 7.26024
29.9 7.1717
34.4 7.6478
34.9 12.1605
38.7 12.4012
41.8 12.1454
36.6 12.8253
38.5 15.8412
33.2 8.6641
35.7 12.0374
40.9 10.6296
41.6 15.8198
41.2 12.5326
38.6 12.686
43.8 9.84096
34.4 12.3666
47.3 17.7954
34.2 12.7523
42.1 16.8024
34.9 11.07
46.4 21.5984
37.8 13.3816
49.8 16.0886
43.1 14.1221
49.8 20.7246
36.5 9.53648
39.9 8.45182
39.6 17.7839
45.1 14.3252
34.7 12.7284
45.4 16.4803
47.2 18.2318
46.3 18.5056
41 12.6579
48.3 18.5176
52.7 11.9819
48.6 11.6447
48.3 13.0388
48.5 5.14782
41.7 12.6583
32.9 9.5038
45 25.6602
43.7 15.2392
44.7 15.2538
52.3 10.4142
49.3 17.0948
45.7 16.6136
48.3 18.7383
39 16.1658
69.9 54.7955
44 14.2439
51 13.776
44.3 14.3143
44.6 14.1358
55.1 23.9279
52.4 12.6684
52.9 24.9731
56.8 13.1301
54.1 11.7894
52.7 18.9681
50.5 14.3159
47.8 8.08015
43.6 16.0014
40.8 16.7518
53.8 16.4776
41.7 15.9447
58.7 18.0927
54.1 11.0499
51.9 25.8863
44.1 17.616
40.8 7.19259
33.1 12.0411
43.3 18.8152
53.5 13.8424
61.9 68.3593
47.9 20.1685
72 55.6617
61.9 18.9704
45.7 18.0804
59.7 24.5631
45.1 20.7977
37.2 12.9426

==> gopher_result/darqn_hard.txt <==
286.667	
283.077	
322.400	
686.364	
415.833	
588.182	
824.211	
780.909	
755.455	
652.174	
676.667	
640.870	
881.818	
980.000	
775.455	
1861.333	
1327.059	
1075.000	
1234.000	
1083.158	
1882.500	
942.000	
844.762	
1641.176	
2141.333	
1607.500	
1704.706	
1863.529	
977.000	
1291.579	
1456.667	
1263.158	
1612.941	
1412.941	
1125.000	
1770.000	
1196.842	
1924.000	
1524.444	
1253.684	
1249.000	
1700.000	
1353.333	
1211.579	
1886.667	
1173.000	
1471.765	
1850.000	
1260.000	
2105.000	
1845.000	
1630.588	
1396.471	
1588.421	
1488.889	
1347.059	
1630.000	
1688.235	
1860.000	
1869.412	
1485.882	
1412.941	
1703.750	
1988.000	
1684.000	
1752.500	
2043.750	
2136.250	
1590.000	
1889.412	
1838.750	
2263.750	
2320.000	
2070.667	
1908.750	
1983.750	
2317.333	
1856.000	
2510.000	
1793.333	
2450.000	
1609.412	
1925.000	
1351.111	
2126.250	
1590.588	
1481.111	
2265.333	
1653.750	
1448.235	
1778.824	
1857.500	
2180.000	
2350.667	
2417.333	
1964.706	
1684.444	
2348.571	
1713.750	
2081.250	

==> gopher_result/darqn_soft.txt <==
5.128	
12.632	
14.194	
283.333	
263.077	
297.500	
690.909	
384.444	
243.846	
471.200	
601.818	
850.000	
556.522	
520.769	
668.333	
639.091	
825.263	
622.857	
950.000	
702.857	
1133.333	
1103.000	
1315.556	
977.778	
1204.211	
1323.333	
1455.294	
1448.235	
1737.647	
1360.000	
1988.000	
2037.333	
1912.500	
1676.471	
1642.353	
1965.333	
1768.235	
1415.789	
2742.857	
2391.429	
3149.231	
3193.846	
3355.385	
2934.286	
3064.286	
2433.333	
2891.429	
2746.667	
2987.692	
3743.333	
3309.231	
3101.429	
3071.429	
3983.333	
4540.000	
3043.077	
3633.846	
4587.273	
4490.000	
3101.538	
3102.857	
2582.667	
3001.538	
3313.846	
4013.333	
3052.857	
4489.091	
3318.462	
2812.308	
3238.462	
3667.692	
3891.667	
3940.000	
3086.154	
4283.333	
3443.077	
3611.667	
3326.667	
2940.000	
4275.000	
3528.333	
3896.667	
3538.462	
3343.077	
3436.923	
3973.333	
3709.231	
5356.000	
4041.818	
3373.846	
3896.667	
3707.692	
3746.667	
4673.333	
4086.667	
3587.692	
3178.571	
4923.636	
4406.667	
4932.727	

==> gopher_result/dqn.txt <==
1	0.5	3.1622776601684	40
2	47.741935483871	61.898286320886	31
3	7.6923076923077	26.995276239951	39
4	26.842105263158	59.416316948902	38
5	301.53846153846	179.85977443981	26
6	4	17.066987176478	40
7	254.81481481481	161.96795434165	27
8	351.53846153846	206.08138795519	26
9	116.66666666667	110.05745625881	30
10	125.625	89.187641990754	32
11	210	156.58863304851	26
12	306.92307692308	196.44376764396	26
13	162.85714285714	97.784992518815	28
14	791.42857142857	307.86824640235	21
15	202.14285714286	159.66068517808	28
16	186.89655172414	151.58928176104	29
17	257.77777777778	165.79257971085	27
18	320	228.87551201472	26
19	285.18518518519	177.81516700842	27
20	242.85714285714	154.12494072828	28
21	763.80952380952	396.66706682653	21
22	1115	540.8326913196	20
23	1092	579.19726664083	20
24	252.85714285714	126.28178786781	28
25	403.2	220.50547990167	25
26	776.36363636364	431.28319559797	22
27	280	225.18368570501	27
28	982.60869565217	466.2930934636	23
29	1015	574.65321350313	20
30	1532.2222222222	968.68956695331	18
31	186.45161290323	172.23140222961	31
32	296.42857142857	155.97279643423	28
33	937.27272727273	450.40914540937	22
34	388.14814814815	241.10382438081	27
35	384	192.26717521893	25
36	606.95652173913	337.40230616511	23
37	890.47619047619	404.01084379601	21
38	995.2380952381	401.29314780618	21
39	751.81818181818	369.12556082406	22
40	930.90909090909	592.70894721094	22
41	1363.1578947368	591.76809113386	19
42	1397.7777777778	634.53137460608	18
43	1353.3333333333	743.82161049226	18
44	718.26086956522	395.88396111984	23
45	1229.4117647059	458.86368602554	17
46	794.54545454545	430.06895651664	22
47	870.47619047619	551.20301333063	21
48	1082.8571428571	543.59123297882	21
49	1517.7777777778	753.93520985135	18
50	1452.6315789474	613.66695731718	19
51	1288	730.51964201411	20
52	583.47826086957	404.27947911464	23
53	585	336.38745776133	24
54	850.90909090909	408.98141872926	22
55	853.63636363636	587.79284862988	22
56	1085.5555555556	599.91393718278	18
57	270.71428571429	188.12778500813	28
58	200.71428571429	142.41120876164	28
59	895.2380952381	517.10365544656	21
60	424.8	307.64048281503	25
61	1390.5263157895	653.07370423092	19
62	1107.2727272727	545.79066123143	22
63	1523.3333333333	717.88086837335	18
64	1475.5555555556	564.25090604032	18
65	1280	606.34148794223	17
66	583.47826086957	412.11879019671	23
67	361.53846153846	221.84124607822	26
68	833	384.99624058315	20
69	570.76923076923	363.37223974237	26
70	663.84615384615	512.31300528546	26
71	488	437.18798397638	25
72	1273.6842105263	548.73805252816	19
73	468.33333333333	294.87899753697	24
74	1656.6666666667	712.74944034063	18
75	431.2	263.12734559525	25
76	1313	645.90287684434	20
77	1084	538.09019005328	20
78	780	457.55873939856	21
79	1783.3333333333	947.67207036041	18
80	660	500.14543339458	23
81	801.90476190476	385.27417571931	21
82	588.69565217391	449.19427208185	23
83	1270	569.50959295747	18
84	642.60869565217	427.60663094723	23
85	1976.25	674.3379469277	16
86	221.81818181818	210.79395368248	33
87	1170	603.65553091146	20
88	839.04761904762	399.82377070285	21
89	1083.8095238095	701.01694837198	21
90	1122	595.2054046161	20
91	763.47826086957	381.65439739558	23
92	581.66666666667	333.20142317493	24
93	247.85714285714	171.0394613956	28
94	485.21739130435	290.71806969542	23
95	1190.5263157895	676.27635446047	19
96	1852.9411764706	629.36242247494	17
97	228.96551724138	177.73063140579	29
98	1161	726.30209750634	20
99	1097.1428571429	662.21705548213	21
100	1089.5238095238	574.4778167212	21

==> gopher_result/drqn.txt <==
166 112.368
282 132.145
446 234.198
952 295.627
842 417.873
856 500.737
1138 541.147
1434 642.844
1126 531.668
922 722.739
1008 595.405
1322 748.18
1180 583.552
1172 602.38
1640 856.608
1314 713.181
1524 627.078
1454 722.837
1930 382.884
2140 799.555
1778 866.638
1690 507.477
2182 1057.65
2260 1033.78
2162 1303.62
1976 1085.86
2070 673.383
2272 1197.6
2354 1242.65
1938 1044.03
2378 957.889
2298 971.343
1832 855.061
2396 505.244
2170 846.391
2088 859.416
2222 1312.72
2724 921.294
2146 749.818
2132 1084.2
2592 1035.25
2206 1524.53
1812 866.01
2766 881.062
2502 1178.26
2582 807.765
2788 491.456
2810 1057.64
2874 2060.83
2982 1229.22
1848 576.827
3172 1421.62
2778 1347.47
2506 1001.65
2156 835.48
2240 883.83
2548 1030.69
2960 800.722
3032 657.281
3062 1043.3
2816 1119.08
2426 868.513
2512 963.752
2914 1130.9
3028 966.239
2698 1087.56
2944 1794.85
2880 1406.65
2436 1023.41
2648 1182.77
3060 1111.32
2694 806.421
2846 919.713
2428 1096.02
2644 1418.6
3010 1297.15
3222 1879.66
3214 1271.15
3252 1004.49
2940 1097.51
2440 1192.9
2466 737.386
2300 781.509
2690 1287.25
3142 752.681
3094 1555.52
2710 1245.34
2634 1145
2966 1638.92
2566 1346.64
2890 1316.13
2996 436.226
3512 1086.41
3178 1581.77
3200 943.846
2872 1587.62
2988 807.531
2840 1017.93
3428 1535.77
3060 1100.67

==> seaquest_result/darqn_hard.txt <==
123.333	
160.690	
18.333	
20.000	
46.486	
223.871	
213.846	
228.571	
226.923	
374.286	
232.667	
447.368	
572.632	
614.444	
715.294	
829.333	
643.333	
746.250	
1035.000	
950.667	
1263.333	
1675.000	
1663.333	
1824.167	
1976.364	
2165.455	
1802.500	
2168.000	
1908.333	
2103.636	
1876.154	
1617.143	
2192.727	
2092.727	
1817.692	
2231.818	
2191.667	
1458.667	
1948.333	
1638.462	
2252.727	
1878.571	
1957.857	
2340.000	
2211.667	
2468.182	
2094.545	
2015.385	
2355.385	
1427.778	
1727.692	
1858.333	
2083.333	
1512.857	
2318.333	
2261.667	
2504.545	
2396.667	
2381.818	
2240.000	
2247.273	
2463.636	
2402.727	
2830.000	
2195.000	
2153.333	
1759.286	
1706.875	
2126.154	
1607.647	
2206.667	
2427.500	
2280.000	
2422.500	
2400.000	
2463.636	
2030.769	
2237.692	
2187.692	
2749.167	
2543.636	
1822.857	
2390.000	
2222.308	
1803.333	
1552.667	
1876.667	
1784.286	
1574.667	
2149.286	
2315.000	
2578.462	
1462.500	
1941.429	
2556.364	
3005.000	
2303.846	
2616.364	
2219.231	
2124.167	

==> seaquest_result/darqn_soft.txt <==
0.000	
200.000	
167.059	
211.724	
360.000	
371.200	
375.238	
660.000	
690.000	
1098.571	
1280.000	
1427.692	
1281.818	
1736.000	
2050.909	
2382.222	
1989.091	
1961.667	
2614.286	
3387.273	
3862.000	
3178.333	
2802.857	
3576.364	
3917.778	
4842.500	
3768.000	
4802.500	
4940.000	
5070.000	
4982.222	
4511.111	
6085.714	
5022.500	
5247.500	
5312.500	
5605.714	
6568.571	
6888.571	
5637.500	
7056.667	
6262.857	
7153.333	
6914.286	
5797.143	
5920.000	
5665.000	
6112.500	
6275.000	
5437.500	
6035.000	
5222.222	
6095.000	
7148.571	
6557.143	
5910.000	
6077.500	
6452.500	
6387.500	
5837.143	
5506.667	
5315.556	
5710.000	
6055.000	
7262.857	
4768.889	
6350.000	
6831.429	
6460.000	
6737.143	
6267.500	
6055.000	
6897.143	
6490.000	
5922.500	
7142.857	
6065.000	
5317.778	
7025.714	
6691.429	
6702.500	
6290.000	
4373.333	
6725.714	
5897.500	
6402.500	
6605.000	
6180.000	
5284.444	
5585.000	
6535.000	
5364.444	
5140.000	
5140.000	
5451.111	
5331.111	
5446.667	
5340.000	
5631.111	
5882.222	

==> seaquest_result/dqn.txt <==
148.667
91.739
47.500
0.000
87.083
151.333
79.429
167.692
103.077
146.500
136.923
320.000
186.897
200.690
184.138
259.200
216.667
85.333
223.125
93.913
95.111
247.692
93.333
435.294
175.862
139.333
183.429
389.000
176.250
360.000
434.667
378.889
171.765
168.276
380.000
219.167
240.000
322.857
327.778
497.500
564.615
184.444
282.609
701.667
445.000
374.000
796.364
289.600
299.048
755.000
718.333
712.727
253.333
843.636
491.765
588.000
810.909
780.000
441.176
760.000
351.579
713.333
655.385
374.000
517.333
464.706
466.667
204.545
783.636
541.333
438.889
849.091
601.429
234.815
631.429
488.571
740.000
483.750
505.333
381.905
605.714
394.737
791.667
12.281
733.333
750.769
600.000
867.692
522.667
840.000
370.588
127.059
916.364
764.286
229.697
1010.667
1283.636
325.926
655.714
993.333

==> seaquest_result/drqn.txt <==
178 
260 
286 
262 
278 
274 
310 
282 
244 
284 
320 
276 
340 
320 
394 
386 
374 
362 
392 
404 
344 
420 
422 
468 
526 
506 
602 
512 
418 
568 
674 
580 
578 
592 
636 
702 
650 
714 
758 
756 
570 
906 
772 
760 
802 
950 
1038
1018
808 
846 
846 
862 
848 
888 
1082
904 
984 
1112
1124
926 
930 
946 
1068
870 
1040
1214
938 
948 
950 
910 
1130
998 
986 
1040
1158
1274
1000
1194
1026
864 
1076
1222
1242
1302
1234
1082
1299
1156
1270
1136
1230
1284
1248
1234
1296
1309
1226
1112
1226
1421

==> space_invaders_result/darqn_hard.txt <==
227.92682926829
195.58139534884
191.70212765957
185.7
245
264.75
274.21052631579
301.125
262.5641025641
283.55263157895
243.55263157895
235
260.92105263158
292.89473684211
326.85714285714
358.05555555556
383.5
356.36363636364
418.38235294118
349.84848484848
438.87096774194
396.875
392.5
385.90909090909
419.11764705882
363.52941176471
387.34375
348.63636363636
330.90909090909
386.91176470588
381.77419354839
382.64705882353
368.22580645161
411.77419354839
420.45454545455
465
421.25
339.58333333333
486.66666666667
448.38709677419
418.38709677419
384.84848484848
414.0625
328.91891891892
399.0625
449.48275862069
462.16666666667
451.09375
472.32142857143
411.83333333333
491.89655172414
509.16666666667
471.51515151515
378.90625
487.85714285714
450.34482758621
399.375
478.83333333333
411.875
471.33333333333
450.16129032258
441.16666666667
331.61764705882
470.64516129032
451.61290322581
441.29032258065
505.68965517241
381.76470588235
489.33333333333
455.75757575758
472.16666666667
460.32258064516
521.66666666667
438.70967741935
463.33333333333
514.16666666667
442.66666666667
480.1724137931
558.14814814815
475.5
479.1935483871
477.41379310345
525
480
502.85714285714
451.45161290323
421.20689655172
328.33333333333
449.5
429.21875
458.59375
507.93103448276
538.79310344828
484.48275862069
375.30303030303
395.625
444.0625
415.9375
472.75862068966
501.72413793103

==> space_invaders_result/darqn_soft.txt <==
183.780	
323.788	
97.255	
90.250	
265.833	
249.375	
214.875	
211.375	
268.421	
213.333	
209.149	
343.472	
227.073	
317.500	
345.132	
375.143	
377.857	
346.212	
411.324	
407.727	
477.344	
443.636	
458.235	
512.931	
501.452	
466.667	
452.167	
460.862	
470.938	
510.690	
476.333	
449.032	
491.290	
459.500	
445.645	
469.333	
513.000	
541.250	
433.793	
509.828	
525.000	
474.828	
468.030	
518.793	
455.156	
562.407	
526.552	
562.586	
509.655	
537.857	
565.370	
516.964	
496.774	
462.969	
504.516	
491.719	
554.643	
571.852	
559.464	
540.517	
590.536	
579.655	
535.862	
596.786	
624.615	
575.926	
519.167	
593.036	
566.429	
516.429	
504.655	
588.654	
517.931	
535.357	
573.036	
542.857	
588.200	
576.852	
535.517	
570.370	
584.000	
582.037	
598.654	
543.036	
555.893	
552.321	
533.000	
604.615	
551.897	
650.185	
537.500	
613.704	
575.000	
526.333	
548.393	
619.615	
506.724	
570.741	
532.679	
596.731	

==> space_invaders_result/dqn.txt <==
916.1

==> space_invaders_result/drqn.txt <==
248 175.106
240 162.703
263.5 115.688
266 137.15
245 122.316
370 147.761
321.5 98.8279
250.5 137.729
235 112.349
273.5 135.032
265.5 109.91
309.5 162.009
313 151.606
344 175.417
273 95.5161
276 134.305
353.5 110.857
318.5 121.245
382 133.982
285 96.5229
409 129.267
428.5 181.047
376 134.635
363.5 135.135
393.5 162.465
369.5 144.788
318.5 69.1637
310.5 147.544
303 113.779
330 160.969
333 136.63
387.5 141.289
307.5 88.3569
351 152.949
337 116.314
414.5 210.099
409.5 148.818
375 199.388
352.5 80.0781
354 152.767
366.5 156.241
389.5 105.052
346 157.759
421 101.1
326.5 137.074
381.5 167.896
430 222.972
449 107.543
407.5 125.748
389 104.584
452 172.485
485.5 170.366
451.5 88.8835
424 122.855
366 113.475
442.5 205.795
461 170.828
364 171.769
570.5 178.41
436.5 127.498
394.5 154.568
427.5 234.973
375 102.116
452.5 86.1926
442 117.194
520.5 166.073
476.5 176.053
456 159.719
432.5 137.159
475.5 110.591
370.5 107.998
505.5 192.245
388.5 150.093
433 150.521
465.5 137.021
459 194.662
488 156.315
320 128.301
458.5 98.151
442 114.799
428.5 131.657
438 99.4485
495.5 137.89
470 126.754
454 104.955
537 212.553
434 111.126
447.5 136.183
456 132.346
510.5 251.523
393 192.285
419 129.31
434.5 133.904
480.5 160.441
475.5 124.687
494.5 143.671
352 120.72
451.5 133.23
374.5 178.301
413 115.33

==> tutankham_result/darqn_hard.txt <==
4.500	
23.500	
43.389	
78.000	
74.562	
93.000	
94.909	
22.028	
92.000	
0.000	
128.000	
112.000	
102.000	
119.000	
119.000	
46.000	
46.000	
98.000	
101.000	
52.000	
39.500	
31.000	
60.000	
57.000	
50.000	
63.632	
78.000	
66.933	
59.000	
20.519	
69.333	
60.000	
19.000	
67.250	
92.375	
42.500	
59.765	
43.000	
95.000	
120.000	
0.721	
104.000	
36.500	
34.500	
96.000	
65.000	
15.395	
32.591	
87.000	
61.267	
114.000	
97.000	
22.000	
67.000	
40.000	
34.000	
80.000	
22.000	
70.714	
46.708	
83.600	
57.000	
64.900	
104.000	
13.958	
46.400	
67.250	
122.000	
30.240	
66.250	
36.826	
57.333	
58.400	
29.194	
63.000	
61.000	
46.000	
75.000	
106.000	
67.429	
68.600	
51.722	
93.556	
71.200	
107.000	
67.500	
14.500	
87.250	
54.231	
57.389	
88.333	
59.000	
52.000	
123.000	
72.000	
67.667	
59.500	
118.000	
54.650	
110.667	

==> tutankham_result/darqn_soft.txt <==
0.000	
0.000	
8.600	
0.000	
8.000	
80.818	
1.000	
107.867	
69.941	
119.818	
100.000	
17.800	
141.917	
159.833	
112.385	
179.000	
157.692	
82.000	
66.042	
67.567	
69.682	
91.200	
93.000	
116.231	
85.000	
125.867	
65.893	
78.111	
81.783	
59.077	
84.870	
94.391	
72.348	
79.417	
79.607	
29.121	
47.062	
64.231	
111.438	
74.950	
99.952	
82.042	
93.667	
66.727	
47.950	
83.792	
55.833	
29.000	
47.444	
72.895	
49.333	
67.143	
83.235	
72.727	
53.333	
92.000	
112.000	
63.769	
23.000	
52.200	
76.211	
99.500	
83.400	
72.818	
31.000	
64.167	
55.375	
115.583	
98.632	
116.100	
73.212	
40.000	
98.842	
127.053	
86.952	
197.000	
84.500	
83.500	
55.258	
66.167	
48.500	
93.000	
70.783	
63.176	
64.889	
84.368	
76.667	
88.769	
36.667	
106.000	
55.000	
92.000	
61.357	
48.000	
108.000	
22.000	
34.500	
50.280	
63.667	
59.857	

==> tutankham_result/dqn.txt <==
1	0.44444444444444	1.3333333333333	9
2	0	nan	1
3	0	0	4
4	1.6470588235294	4.4509607607128	34
5	1	nan	1
6	0.64705882352941	1.3900589248722	34
7	67	nan	1
8	0.98148148148148	3.1711597827254	54
9	20.161290322581	30.044518939061	31
10	0.96	1.4422205101856	50
11	2.1964285714286	2.8946322916557	56
12	3.5675675675676	7.1977640839227	37
13	30.538461538462	20.181636740821	26
14	6.5416666666667	8.9179673605577	48
15	2.9183673469388	5.9155048202932	49
16	0.44827586206897	0.78313504110775	29
17	56.538461538462	30.459304502389	13
18	64.058823529412	32.203397701631	17
19	56.636363636364	31.461953935739	11
20	79.333333333333	41.413268689267	18
21	58.090909090909	14.98969342885	11
22	39.47619047619	35.040860502589	21
23	41.181818181818	20.143575560551	11
24	0	nan	1
25	5	nan	1
26	26	nan	1
27	51	46.486557196678	3
28	117	nan	1
29	143.75	8.656316663675	12
30	149.25	17.960183234538	12
31	106.82352941176	27.998293015195	17
32	158	nan	1
33	68.928571428571	29.421248955642	14
34	73	nan	1
35	20	nan	1
36	125	nan	1
37	108.33333333333	55.453212923413	18
38	165	nan	1
39	49.5	28.991378028648	2
40	3.231884057971	3.5402929736536	69
41	100.23529411765	26.159437617628	17
42	135.61538461538	36.506936467696	13
43	168.54545454545	17.659918665518	11
44	180.25	12.700214744068	12
45	107.78947368421	44.434194724544	19
46	150.63636363636	17.619720356877	11
47	116.70588235294	66.298345290326	17
48	169.1	14.082692293103	10
49	75.217391304348	34.183936314829	23
50	111.5	74.776333154281	6
51	8.2777777777778	12.731644483013	18
52	8	nan	1
53	97.4	45.829030101018	5
54	113.875	42.488443807027	8
55	163	nan	1
56	111	nan	1
57	185	nan	1
58	169	nan	1
59	142	nan	1
60	38.681818181818	19.197592784262	44
61	150	nan	1
62	22	nan	1
63	70.307692307692	45.616854734817	13
64	172	nan	1
65	101.11538461538	76.209357390324	26
66	141.07142857143	36.854107976252	14
67	139.28571428571	121.87522893751	7
68	111.8	57.434310303163	5
69	51.444444444444	55.586968896596	36
70	93.227272727273	77.028709439546	22
71	36.159090909091	28.345823843856	44
72	74.387096774194	52.707164231159	31
73	100.47368421053	56.734634161597	19
74	48.833333333333	23.076289812601	12
75	5.0588235294118	17.94932458672	34
76	63.484848484848	65.013037736731	33
77	82.333333333333	42.145439791727	15
78	33.066666666667	21.222201068264	45
79	30.9375	12.002603884158	16
80	32.8	26.62415171504	45
81	42	nan	1
82	21.232558139535	15.517788884746	43
83	53	nan	1
84	23.704545454545	21.089597948966	44
85	31.578947368421	18.762598106853	19
86	86.72	51.4	25
87	30.027027027027	43.010648866483	37
88	30.382352941176	18.683998510932	34
89	99.75	27.463612289719	4
90	84.545454545455	64.485308236489	22
91	120.4375	62.693932454957	16
92	97.526315789474	59.47489519028	19
93	15.428571428571	14.484803202306	28
94	85.090909090909	81.929649898358	22
95	62.305555555556	46.750901867203	36
96	36.552631578947	49.117452927415	38
97	43.6875	42.209490982861	32
98	196.66666666667	56.683063581371	12
99	85	59.115705752927	13
100	80.210526315789	87.457023698226	19

==> tutankham_result/drqn.txt <==
26.2 13.7178
39.5 25.1628
41.3 19.6415
62.2 14.612
63.2 37.2195
136.8 13.8788
105.1 37.8959
68.3 22.5736
122.3 14.6519
120.2 22.924
138.4 35.4783
157.5 5.42115
150.8 23.2369
140.6 27.472
74.2 39.9744
157.4 18.5065
160.8 15.4905
166.2 7.59825
96.3 35.4747
149 42.9444
150.3 15.0853
160.5 30.3617
141.7 50.59
146.9 45.1133
97.1 42.3411
165.6 19.845
135.1 27.4973
97.1 56.3884
146 38.358
156.7 29.4884
144.6 37.6186
121.5 60.3679
107.3 26.5206
116.7 62.288
140.2 33.5817
145.8 26.2501
86.4 51.5993
76.9 47.6666
129.1 51.7482
63.7 37.5087
143.9 32.787
145.1 34.9299
79.6 62.7538
114.9 57.4291
115.9 61.5223
99.5 53.3693
132.2 42.2158
159.2 34.4603
135 43.9115
135.1 45.7613
134.4 58.6329
110 43.8153
100.8 36.3984
141.3 45.7166
181.2 21.4155
148.5 44.5976
140.2 33.9437
145 49.0238
144.9 34.6168
158.1 39.8565
160.1 40.2863
133.4 48.6397
159.8 47.8186
107.3 55.6059
144 53.3812
128.2 42.3289
137 50.2195
130.6 65.6442
167.1 31.8659
137.1 41.7571
153 37.6416
138.3 54.9506
137.5 43.4543
109.3 35.1759
135.6 22.8142
167.1 48.5328
140 44.5521
134.8 42.6974
146.9 40.1067
125.7 40.969
136.2 34.9469
137.9 41.0432
138.4 51.4224
157.3 29.9742
144.4 19.8841
143 45.3921
138.1 55.9334
128 39.9221
116.6 34.2838
150.8 40.5731
126.4 41.7458
112.5 42.6595
142.1 40.4295
155.6 51.9812
154.5 33.9714
160.7 16.1868
143 44.2719
152.4 28.7796
152.1 28.3449
139.5 62.7823
136.1 33.3215
143.3 15.5852
146.6 30.2589
123.9 53.0481
134.6 40.8254
